Leakage, Recall and the Limits of Temporal Holdouts: Auditing LLM Forecasts of Phase 3 Cancer Trial Completion

Large language models (LLMs) are increasingly proposed as forecasters of clinical-trial outcomes, but a high score on past trials can reflect outcome information in the input, or outcomes the model remembers, rather than an understanding of the trial design. We audit both on 675 Phase 3 cancer trials from ClinicalTrials.gov, scoring four LLMs (Claude Opus 5.5, GPT-5.5, Gemini 3.6 Flash and DeepSeek V4.1 Flash) zero-shot on identical prompts, and we release every reply. First, the registry leaks the outcome: a stopped trial's recorded enrolment counts only the patients enrolled before it stopped. Using registry version histories, we show that the ratio of actual to planned enrolment alone ranks trials at an AUC of 0.755, above a gradient-boosted tree on all fields (0.716). Second, the models know the trials. From design fields alone they return the exact NCT identifier for 43-69% of trials, and a prompt with only the identifier and title comes within 0.016 AUC of the full record without enrolment. A holdout stratified by when results were posted therefore cannot test memorisation, even with a non-LLM control. Third, skill survives but shrinks. On 136 trials resolved after GPT-5.5's December 2025 training cutoff, AUC falls to 0.57-0.72. Claude's lead over GPT-5.5 is smallest on trials only Claude could have seen and largest on trials neither could have seen, the opposite of what memorisation predicts, and two comparisons with Gemini point the same way, less precisely. Calibration varies widely: DeepSeek answers 0 or 100 for 85% of trials and scores worse than the base rate. We recommend auditing every input against registry histories, probing recognition directly, and reporting skill on outcomes dated after each model's training cutoff.

==> arxiv_metadata.txt <==
arXiv submission details
========================

Title:
Leakage, Recall and the Limits of Temporal Holdouts: Auditing LLM Forecasts of Phase 3 Cancer Trial Completion

Authors:
Camilla Fezzi

Abstract (paste as is; 1905 of the 1,920 characters allowed):
Large language models (LLMs) are increasingly proposed as forecasters of clinical-trial outcomes, but a high score on past trials can come from outcome information in the input or from remembered outcomes rather than from reading the design. We audit both on 675 Phase 3 cancer trials from ClinicalTrials.gov, scoring four LLMs (Claude Opus 5.5, GPT-5.5, Gemini 3.6 Flash and DeepSeek V4.1 Flash) zero-shot on identical prompts and releasing every reply. (1) The registry leaks the outcome: a stopped trial's recorded enrolment counts only the patients enrolled before it stopped. With registry histories, the ratio of actual to planned enrolment alone ranks trials at an AUC of 0.755, above a gradient-boosted tree on all fields (0.716), while planned enrolment carries no signal (0.455). (2) The models know the trials. From design fields alone they return the exact NCT identifier for 43-69% of trials, including 36-66% of those with results posted from 2025 on, and a prompt with only the identifier and title comes within 0.016 AUC of the full record without enrolment. A holdout stratified by when results were posted therefore cannot test memorisation, and a non-LLM control cannot rescue it, because the leak itself changes across strata. (3) Skill survives, but smaller. On 136 trials resolved after GPT-5.5's December 2025 cutoff, AUC falls to 0.57-0.72 (Claude 0.722, GPT-5.5 0.647). Claude's lead over GPT-5.5 is smallest (0.01) on trials only Claude could have seen and largest (0.24) on trials neither could have seen, the opposite of what memorisation predicts; two comparisons with Gemini point the same way, less precisely. Calibration varies widely: DeepSeek answers 0 or 100 for 85% of trials and scores worse than the base rate. We recommend auditing every input against registry histories, probing recognition directly, and reporting skill on outcomes dated after each model's cutoff.

Comments:
17 pages, 6 figures, 13 tables

Primary category:  cs.LG (Machine Learning)
Cross-list:        cs.CL (Computation and Language)
License:           CC BY 4.0

Upload:
Fezzi_arXiv_source.zip (LaTeX source with main.bbl; arXiv compiles it with pdfLaTeX)

